The Fisher-Rao geometry of CES distributions

When dealing with a parametric statistical model, a Riemannian manifold can naturally appear by endowing the parameter space with the Fisher information metric. The geometry induced on the parameters by this metric is then referred to as the Fisher-Rao information geometry. Interestingly, this yields a point of view that allows for leveragingmany tools from differential geometry. After a brief introduction about these concepts, we will present some practical uses of these geometric tools in the framework of elliptical distributions. This second part of the exposition is divided into three main axes: Riemannian optimization for covariance matrix estimation, Intrinsic Cram\'er-Rao bounds, and classification using Riemannian distances.

==> figures/5_ClassifEEG/results.csv <==
dataset,MDM_Gaussian,MDM_Student
1,0.9075603,0.90345395
2,0.9266612,0.9366557
3,0.9214145,0.9094463
4,0.9404934,0.95152414
5,0.97619516,0.96711075
6,0.94773024,0.948273
7,0.77348685,0.7676864
8,0.92952305,0.9355647
9,0.93695176,0.9550877
10,0.93185306,0.92470396
11,0.86235195,0.90379936
12,0.88345397,0.88578945
13,0.9730373,0.9611952
14,0.9355976,0.93435854
15,0.918284,0.92795503
16,0.8895998,0.88592106
17,0.8774068,0.8776535
18,0.9070669,0.8710691
19,0.8377193,0.8704715
20,0.8769682,0.8744956
21,0.7740022,0.7203454
22,0.8591557,0.8801371
23,0.8267599,0.8445998
24,0.79597586,0.7971272
25,0.92702854,0.93667763
26,0.93479717,0.9233114
27,0.8290625,0.84148026
28,0.97932017,0.9804934
29,0.96214914,0.9582182
30,0.9554112,0.9592763

==> figures/5_ClassifEEG/stats.csv <==
MDM_Gaussian_mean,MDM_Gaussian_std,MDM_Student_mean,MDM_Student_std
0.8999005906666666,0.05710780588254546,0.9011293876666665,0.05980804133258902
